Repairing Activity Start Times to Improve Business Process Simulation

Business Process Simulation (BPS) is a common technique to estimate the impact of business process changes, e.g. what would be the cycle time of a process if the number of traces increases? The starting point of BPS is a business process model annotated with simulation parameters (a BPS model). Several studies have proposed methods to automatically discover BPS models from event logs -- extracted from enterprise information systems -- via process mining techniques. These approaches model the processing time of each activity based on the start and end timestamps recorded in the event log. In practice, however, it is common that the recorded start times do not precisely reflect the actual start of the activities. For example, a resource starts working on an activity, but its start time is not recorded until she/he interacts with the system. If not corrected, these situations induce waiting times in which the resource is considered to be free, while she/he is actually working. To address this limitation, this article proposes a technique to identify the waiting time previous to each activity instance in which the resource is actually working on them, and repair their start time so that they reflect the actual processing time. The idea of the proposed technique is that, as far as simulation is concerned, an activity instance may start once it is enabled and the corresponding resource is available. Accordingly, for each activity instance, the proposed technique estimates the activity enablement and the resource availability time based on the information available in the event log, and repairs the start time to include the non-recorded processing time. An empirical evaluation involving eight real-life event logs shows that the proposed approach leads to BPS models that closely reflect the temporal dynamics of the process.

==> data/bpic17-start-end_ORIG.dat <==
x y
0	65
1	97
11	120
12	279
13	219
14	119
17	82
18	163
19	185
20	113
23	83
24	192
25	145
26	94
29	33
30	185
31	181
32	79
35	152
36	229
37	183
38	155
42	225
43	304
53	358
54	628
55	244
56	114
59	210
60	396
61	312
62	126
65	164
66	549
67	347
68	61
71	193
72	470
73	367
74	101
77	244
78	536
79	352
80	189
84	219
85	280
95	520
96	444
97	425
98	167
101	375
102	516
103	336
104	141
107	145
108	463
109	305
110	126
113	282
114	506
115	368
116	132
119	243
120	505
121	299
122	216
126	441
127	244
137	481
138	640
139	562
140	180
143	335
144	471
145	387
146	87
149	233
150	692
151	296
152	138
155	206
156	413
157	186
158	147
161	185
162	398
163	417
164	225
168	320
169	130
179	456
180	782
181	460
182	211
185	356
186	569
187	369
188	95
189	9
191	355
192	642
193	450
194	182
197	293
198	448
199	328
200	130
203	266
204	758
205	455
206	202
210	225
211	331
219	12
221	177
222	497
223	251
224	107
227	274
228	987
229	794
230	142
233	345
234	756
235	588
236	125
239	295
240	512
241	349
242	155
245	218
246	449
247	541
248	116
252	305
253	305
263	302
264	973
265	439
266	257
269	336
270	865
271	451
272	210
275	385
276	765
277	417
278	217
281	289
282	663
283	430
284	112
287	191
288	785
289	564
290	200
294	308
295	228
305	433
306	730
307	537
308	275
309	4
311	494
312	689
313	527
314	231
317	431
318	901
319	441
320	181
323	267
324	516
325	318
326	118
329	340
330	641
331	323
332	155
336	320
337	421
347	302
348	971
349	555
350	213
353	426
354	603
355	561
356	176
357	6
359	443
360	635
361	597
362	118
365	321
366	720
367	379
368	86
371	298
372	711
373	621
374	229
378	406
379	321
389	441
390	676
391	417
392	205
395	560
396	789
397	555
398	76
401	497
402	706
403	487
404	159
407	416
408	603
409	411
410	103
413	320
414	782
415	424
416	246
420	504
421	205
431	359
432	840
433	434
434	259
437	390
438	623
439	468
440	69
441	6
443	468
444	642
445	608
446	158
449	337
450	629
451	391
452	69
455	290
456	926
457	465
458	160
462	450
463	132
469	4
470	4
473	438
474	1068
475	463
476	185
477	11
479	342
480	693
481	481
482	165
485	362
486	582
487	495
488	100
491	302
492	433
493	320
494	148
496	5
497	253
498	631
499	175
500	38
503	19
504	380
505	103
515	36
516	710
517	118
520	111
521	752
522	556
523	243
524	30
526	54
527	742
528	447
529	202
530	19
532	165
533	567
534	426
535	222
536	67
539	710
540	541
541	229
542	111
545	119
546	304
547	31
550	12
556	60
557	584
558	657
559	370
560	102
563	684
564	714
565	311
566	97
568	89
569	642
570	516
571	256
572	82
574	118
575	386
576	521
577	223
578	43
580	114
581	494
582	592
583	330
584	39
587	389
588	283
589	82
596	4
598	7
599	799
600	648
601	250
602	52
604	116
605	612
606	361
607	290
608	43
610	157
611	730
612	624
613	320
614	97
616	109
617	595
618	506
619	183
620	51
622	20
623	439
624	431
625	121
626	51
629	269
630	192
631	67
640	10
641	1118
642	484
643	333
644	119
646	72
647	615
648	538
649	218
650	59
652	65
653	555
654	491
655	296
656	82
658	129
659	469
660	490
661	201
662	39
664	115
665	504
666	607
667	419
668	50
671	367
672	127
673	24
682	49
683	581
684	698
685	298
686	46
689	741
690	417
691	190
692	29
695	4
696	396
697	36
700	89
701	354
702	531
703	260
704	71
706	136
707	621
708	633
709	316
710	106
713	228
714	146
715	48
724	57
725	834
726	581
727	349
728	135
730	69
731	726
732	514
733	271
734	90
736	69
737	466
738	579
739	290
740	6
743	6
744	288
745	48
748	65
749	830
750	634
751	188
752	53
755	138
756	344
757	34
766	88
767	568
768	797
769	216
770	82
772	189
773	923
774	609
775	265
776	50
778	67
779	638
780	637
781	113
782	68
784	79
785	522
786	593
787	201
788	75
790	37
791	907
792	565
793	178
794	30
797	261
798	208
799	65
800	4
806	12
809	4
810	643
811	90
814	176
815	734
816	546
817	259
818	68
820	6
821	814
822	625
823	432
824	101
826	114
827	497
828	528
829	227
830	70
832	137
833	502
834	710
835	189
836	53
839	115
840	374
841	39
850	64
851	555
852	813
853	390
854	78
856	130
857	526
858	485
859	329
860	64
862	6
863	670
864	436
865	249
866	69
868	113
869	531
870	592
871	167
872	57
874	10
875	726
876	300
877	144
878	39
881	47
882	183
883	8
892	91
893	743
894	741
895	461
896	144
898	57
899	745
900	567
901	223
902	90
905	672
906	475
907	209
908	44
910	111
911	565
912	356
913	223
914	41
916	5
917	657
918	684
919	210
920	20
923	108
924	226
925	62
934	13
935	862
936	861
937	585
938	155
940	73
941	714
942	673
943	375
944	149
946	70
947	724
948	567
949	273
950	77
952	92
953	517
954	671
955	225
956	74
958	22
959	422
960	578
961	518
962	88
965	120
966	480
967	253
968	103
976	89
977	857
978	626
979	621
980	81
982	128
983	730
984	461
985	310
986	89
988	89
989	958
990	659
991	351
992	95
994	83
995	585
996	531
997	259
998	68
1000	104
1001	441
1002	502
1003	348
1004	75
1007	148
1008	236
1009	96
1018	13
1019	880
1020	972
1021	639
1022	255
1024	158
1025	871
1026	603
1027	313
1028	66
1030	139
1031	604
1032	693
1033	686
1034	422
1036	149
1037	620
1038	680
1039	244
1040	31
1042	184
1043	543
1044	729
1045	274
1046	84
1049	231
1050	327
1051	64
1060	45
1061	734
1062	787
1063	552
1064	105
1066	96
1067	681
1068	497
1069	273
1070	72
1072	22
1073	937
1074	671
1075	345
1076	116
1078	164
1079	705
1080	594
1081	266
1082	23
1085	520
1086	574
1087	221
1088	51
1091	50
1092	239
1093	59
1100	8
1102	25
1103	1176
1104	1455
1105	674
1106	202
1108	138
1109	866
1110	634
1111	385
1112	203
1114	100
1115	881
1116	750
1117	330
1118	122
1120	175
1121	825
1122	962
1123	341
1124	56
1126	173
1127	935
1128	794
1129	233
1130	26
1133	128
1134	327
1135	73
1140	456
1141	94
1144	38
1145	899
1146	975
1147	590
1148	366
1150	146
1151	909
1152	1214
1153	677
1154	139
1156	29
1157	1199
1158	985
1159	362
1160	40
1162	182
1163	642
1164	902
1165	525
1166	84
1168	7
1169	542
1170	856
1171	592
1172	112
1175	256
1176	522
1177	182
1182	8
1186	32
1187	669
1188	1085
1189	442
1190	111
1192	27
1193	777
1194	766
1195	378
1196	71
1198	6
1199	473
1200	794
1201	478
1202	79
1204	40
1205	650
1206	672
1207	330
1208	64
1210	29
1211	666
1212	636
1213	343
1214	94
1216	11
1217	208
1218	279
1219	102
1222	9
1223	20
1224	11
1225	8
1228	5
1229	575
1230	692
1231	572
1232	62
1234	9
1235	382
1236	591
1237	371
1238	154
1240	8
1241	584
1242	717
1243	312
1244	59
1247	486
1248	611
1249	325
1250	70
1252	7
1253	630
1254	556
1255	255
1256	16
1259	122
1260	481
1261	57
1266	129
1267	39
1270	9
1271	491
1272	800
1273	289
1274	63
1276	19
1277	1062
1278	907
1279	428
1280	89
1282	4
1283	597
1284	669
1285	377
1286	64
1288	12
1289	482
1290	824
1291	392
1292	83
1294	4
1295	484
1296	553
1297	412
1298	102
1301	60
1302	164
1303	52
1307	16
1313	465
1314	485
1315	655
1316	223
1318	13
1319	773
1320	847
1321	608
1322	183
1324	19
1325	725
1326	837
1327	303
1328	32
1330	12
1331	780
1332	804
1333	354
1334	66
1336	16
1337	539
1338	707
1339	226
1340	60
1343	213
1344	357
1345	60
1350	6
1351	4
1354	27
1355	542
1356	594
1357	431
1358	176
1360	8
1361	770
1362	941
1363	345
1364	142
1366	18
1367	760
1368	761
1369	361
1370	64
1372	14
1373	642
1374	779
1375	362
1376	50
1378	5
1379	478
1380	380
1381	248
1382	72
1385	160
1386	449
1387	35
1396	4
1397	498
1398	857
1399	633
1400	223
1403	651
1404	603
1405	288
1406	89
1408	13
1409	565
1410	648
1411	361
1412	21
1414	22
1415	450
1416	501
1417	257
1418	42
1421	327
1422	578
1423	298
1424	49
1427	245
1428	176
1429	52
1435	6
1439	552
1440	670
1441	814
1442	232
1445	496
1446	782
1447	600
1448	154
1451	520
1452	571
1453	337
1454	41
1456	11
1457	616
1458	618
1459	239
1460	48
1463	642
1464	661
1465	239
1466	64
1469	283
1470	472
1471	97
1475	4
1476	6
1480	4
1481	618
1482	836
1483	496
1484	126
1486	28
1487	704
1488	627
1489	310
1490	93
1492	5
1493	702
1494	859
1495	393
1496	98
1498	22
1499	642
1500	822
1501	288
1502	124
1504	5
1505	472
1506	616
1507	296
1508	81
1511	498
1512	516
1513	48
1520	6
1522	14
1523	683
1524	685
1525	446
1526	140
1528	47
1529	1129
1530	914
1531	436
1532	152
1534	17
1535	964
1536	937
1537	321
1538	71
1540	19
1541	732
1542	625
1543	250
1544	53
1546	5
1547	596
1548	656
1549	290
1550	83
1553	196
1554	382
1555	72
1562	4
1564	5
1565	1159
1566	924
1567	416
1568	106
1570	12
1571	851
1572	648
1573	310
1574	45
1576	28
1577	722
1578	769
1579	405
1580	94
1582	10
1583	602
1584	556
1585	250
1586	60
1588	4
1589	764
1590	544
1591	220
1592	52
1595	191
1596	596
1597	57
1607	1088
1608	715
1609	198
1610	84
1612	18
1613	802
1614	631
1615	253
1616	52
1618	13
1619	787
1620	786
1621	311
1622	155
1624	19
1625	582
1626	724
1627	220
1628	49
1630	48
1631	722
1632	859
1633	239
1634	28
1637	170
1638	401
1639	159
1643	19
1644	29
1645	40
1649	773
1650	898
1651	798
1652	92
1654	20
1655	519
1656	767
1657	519
1658	126
1660	7
1661	755
1662	685
1663	386
1664	48
1666	6
1667	557
1668	595
1669	290
1670	114
1672	4
1673	780
1674	833
1675	336
1676	101
1679	385
1680	654
1681	117
1686	26
1687	22
1688	4
1690	10
1691	432
1692	734
1693	673
1694	269
1696	19
1697	653
1698	806
1699	285
1700	75
1702	16
1703	722
1704	659
1705	295
1706	54
1708	10
1709	568
1710	716
1711	332
1712	67
1714	23
1715	832
1716	569
1717	316
1718	70
1721	148
1722	249
1723	65
1728	16
1730	10
1732	7
1733	566
1734	724
1735	703
1736	226
1738	18
1739	1019
1740	626
1741	386
1742	83
1744	24
1745	702
1746	630
1747	381
1748	132
1751	467
1752	476
1753	297
1754	111
1756	11
1757	622
1758	808
1759	164
1760	67
1763	238
1764	274
1765	60
1766	54
1769	6
1774	8
1775	723
1776	991
1777	340
1778	84
1781	773
1782	578
1783	348
1784	97
1786	11
1787	683
1788	584
1789	254
1790	48
1793	466
1794	521
1795	180
1796	50
1798	4
1799	657
1800	613
1801	426
1802	72
1805	320
1806	494
1807	64
1817	321
1818	789
1819	723
1820	484
1823	439
1824	500
1825	490
1826	279
1829	274
1830	641
1831	579
1832	197
1835	175
1836	517
1837	570
1838	216
1841	271
1842	541
1843	548
1844	128
1848	644
1849	267
1859	201
1860	661
1861	567
1862	541
1865	282
1866	787
1867	623
1868	312
1871	178
1872	740
1873	643
1874	207
1877	228
1878	505
1879	548
1880	343
1883	208
1884	697
1885	429
1886	97
1890	552
1891	162
1896	18
1901	255
1902	777
1903	841
1904	518
1907	352
1908	781
1909	530
1910	213
1913	330
1914	681
1915	508
1916	273
1919	178
1920	482
1921	505
1922	247
1925	216
1926	812
1927	417
1928	141
1932	418
1933	350
1941	4
1943	275
1944	610
1945	917
1946	368
1949	335
1950	595
1951	446
1952	260
1953	6
1955	277
1956	445
1957	544
1958	216
1961	169
1962	608
1963	349
1964	205
1967	284
1968	528
1969	472
1970	261
1974	254
1975	260
1985	234
1986	714
1987	564
1988	263
1991	179
1992	536
1993	433
1994	246
1997	289
1998	500
1999	487
2000	290
2003	180
2004	505
2005	485
2006	168
2009	196
2010	626
2011	561
2012	189
2016	307
2017	219
2027	433
2028	794
2029	556
2030	104
2033	244
2034	575
2035	451
2036	276
2039	154
2040	614
2041	674
2042	100
2045	160
2046	557
2047	478
2048	256
2051	263
2052	732
2053	559
2054	150
2058	386
2059	364
2069	399
2070	880
2071	618
2072	228
2075	282
2076	701
2077	431
2078	123
2081	186
2082	666
2083	457
2084	289
2087	158
2088	536
2089	409
2090	207
2093	177
2094	481
2095	452
2096	293
2100	190
2101	70
2111	326
2112	738
2113	628
2114	328
2117	299
2118	649
2119	545
2120	215
2123	228
2124	577
2125	663
2126	136
2129	111
2130	464
2131	491
2132	146
2135	222
2136	439
2137	374
2138	199
2142	184
2143	56
2154	161
2155	169
2159	112
2160	517
2161	659
2162	281
2165	187
2166	470
2167	419
2168	332
2171	198
2172	478
2173	661
2174	129
2177	163
2178	553
2179	486
2180	156
2184	178
2185	50
2195	258
2196	471
2197	331
2198	114
2201	216
2202	323
2203	257
2204	52
2207	227
2208	474
2209	258
2210	87
2213	148
2214	400
2215	295
2216	67
2219	197
2220	330
2221	228
2222	30
2226	70
2227	14
2237	157
2238	319
2239	258
2240	88
2243	99
2244	175
2245	78
2246	32
2249	89
2250	190
2251	176
2252	53
2255	112
2256	155
2257	113
2258	16
2261	82
2262	90
2263	110
2264	12
2268	38
2269	18
2279	88
2280	103
2281	62
2282	70
2285	58
2286	69
2287	57
2288	42
2291	61
2292	95
2293	93
2294	19
2297	32
2298	127
2299	80
2303	37
2304	53
2305	43
2306	30
2310	16
2311	14
2321	18
2322	104
2323	72
2324	29
2327	14
2328	30
2329	16
2330	6
2333	34
2334	14
2335	21
2336	16
2339	9
2340	20
2341	20
2342	30
2345	15
2346	29
2347	32
2348	22
2352	40
2353	12
2363	14
2364	32
2365	14
2366	8
2369	31
2370	9
2371	26
2372	8
2375	14
2376	26
2377	12


==> data/bpic17-start-end_SMODE.dat <==
x y
0	154
1	202
2	208
3	150
4	56
5	52
6	56
7	226
8	198
9	63
10	59
11	11
12	24
13	16
14	9
15	11
17	48
18	164
19	281
20	260
21	205
22	114
23	94
24	251
25	240
26	237
27	258
28	45
29	118
30	252
31	246
32	241
33	139
34	89
35	76
36	221
37	233
38	351
39	197
40	167
41	102
42	191
43	190
44	250
45	268
46	81
47	54
48	76
49	175
50	207
51	55
52	44
53	18
54	20
56	17
59	29
60	183
61	249
62	234
63	257
64	120
65	85
66	156
67	273
68	213
69	101
70	32
71	41
72	221
73	197
74	256
75	228
76	113
77	82
78	177
79	215
80	291
81	183
82	98
83	50
84	201
85	223
86	238
87	156
88	80
89	52
90	120
91	207
92	144
93	96
94	67
95	28
96	5
97	12
98	15
99	6
100	10
101	17
102	136
103	252
104	244
105	153
106	75
107	109
108	273
109	253
110	233
111	264
112	129
113	96
114	147
115	222
116	227
117	239
118	89
119	77
120	229
121	315
122	284
123	215
124	106
125	92
126	199
127	211
128	201
129	242
130	93
131	58
132	142
133	272
134	237
135	102
136	78
137	85
138	50
139	16
140	10
142	14
143	31
144	169
145	203
146	244
147	157
148	94
149	82
150	241
151	254
152	288
153	212
154	114
155	89
156	200
157	252
158	300
159	212
160	139
161	75
162	201
163	237
164	199
165	113
166	25
167	79
168	234
169	282
170	246
171	165
172	105
173	54
174	81
175	137
176	141
177	54
178	8
179	6
180	23
181	4
182	12
183	20
185	17
186	182
187	259
188	244
189	197
190	60
191	92
192	265
193	222
194	214
195	182
196	94
197	55
198	165
199	308
200	364
201	228
202	135
203	69
204	122
205	199
206	260
207	202
208	55
209	26
210	202
211	261
212	263
213	124
214	68
215	38
216	148
217	151
218	201
219	107
220	38
221	35
222	8
223	28
224	12
225	45
226	19
227	19
228	175
229	335
230	277
231	233
232	72
233	107
234	132
235	180
236	241
237	216
238	60
239	68
240	203
241	225
242	218
243	237
244	109
245	83
246	151
247	188
248	306
249	183
250	91
251	67
252	198
253	180
254	188
255	182
256	89
257	57
258	91
259	150
260	145
261	74
262	40
263	23
264	34
265	9
269	14
270	187
271	216
272	235
273	233
274	80
275	111
276	197
277	194
278	239
279	292
280	101
281	39
282	164
283	198
284	270
285	244
286	141
287	94
288	177
289	298
290	256
291	206
292	103
293	81
294	208
295	279
296	252
297	316
298	107
299	45
300	96
301	243
302	177
303	64
304	38
305	42
306	29
307	6
308	20
310	6
311	9
312	103
313	156
314	205
315	137
316	42
317	69
318	185
319	200
320	308
321	194
322	119
323	102
324	198
325	217
326	225
327	254
328	88
329	44
330	207
331	237
332	262
333	116
334	78
335	51
336	192
337	264
338	311
339	262
340	55
341	14
342	130
343	210
344	170
345	70
346	30
347	4
348	14
349	5
350	28
351	15
353	14
354	186
355	302
356	301
357	260
358	68
359	72
360	216
361	222
362	280
363	139
364	51
365	36
366	208
367	226
368	199
369	158
370	82
371	54
372	163
373	173
374	319
375	153
376	81
377	102
378	214
379	328
380	272
381	168
382	87
383	74
384	107
385	228
386	204
387	98
388	64
389	56
390	25
391	19
393	5
395	22
396	187
397	190
398	283
399	103
400	61
401	95
402	243
403	203
404	264
405	165
406	87
407	50
408	212
409	247
410	262
411	161
412	40
413	101
414	194
415	270
416	272
417	193
418	78
419	101
420	177
421	135
422	236
423	233
424	95
425	55
426	114
427	189
428	177
429	111
430	47
431	45
432	21
433	15
435	4
436	26
437	22
438	156
439	194
440	242
441	185
442	114
443	72
444	121
445	198
446	220
447	209
448	74
449	81
450	171
451	198
452	217
453	213
454	115
455	73
456	152
457	238
458	223
459	130
460	82
461	70
462	195
463	189
464	129
465	132
466	139
467	52
468	114
469	139
470	119
471	36
472	69
473	55
474	19
475	16
476	5
477	5
478	12
479	33
480	204
481	197
482	214
483	138
484	80
485	94
486	251
487	277
488	327
489	138
490	79
491	38
492	141
493	271
494	354
495	244
496	91
497	73
498	241
499	135
500	260
501	162
502	133
503	78
504	153
505	280
506	301
507	187
508	87
509	15
510	33
511	178
512	196
513	101
514	74
515	77
516	46
517	31
518	9
519	6
520	4
521	28
522	140
523	157
524	184
525	133
526	45
527	70
528	219
529	231
530	376
531	235
532	116
533	85
534	179
535	205
536	320
537	152
538	141
539	105
540	172
541	226
542	268
543	190
544	106
545	66
546	217
547	249
548	278
549	156
550	95
551	21
552	115
553	214
554	163
555	27
556	32
557	30
558	15
559	4
560	19
561	9
562	8
563	7
564	111
565	198
566	220
567	196
568	59
569	66
570	225
571	302
572	264
573	231
574	91
575	78
576	223
577	311
578	321
579	175
580	123
581	69
582	261
583	258
584	312
585	200
586	87
587	63
588	132
589	202
590	227
591	185
592	59
593	49
594	93
595	162
596	146
597	53
598	33
599	21
600	8
601	6
605	10
606	188
607	186
608	289
609	222
610	137
611	44
612	171
613	237
614	218
615	132
616	56
617	52
618	202
619	300
620	259
621	208
622	112
623	70
624	142
625	299
626	340
627	219
628	75
629	64
630	174
631	275
632	305
633	221
634	186
635	40
636	116
637	234
638	206
639	77
640	99
641	26
642	14
643	4
644	23
645	6
647	18
648	112
649	152
650	225
651	151
652	54
653	115
654	246
655	264
656	263
657	174
658	100
659	58
660	185
661	234
662	276
663	242
664	98
665	67
666	144
667	183
668	314
669	200
670	65
671	74
672	146
673	214
674	261
675	94
676	60
677	42
678	128
679	161
680	129
681	55
682	53
683	7
685	32
686	9
689	24
690	189
691	157
692	200
693	131
694	40
695	110
696	219
697	231
698	266
699	153
700	41
701	52
702	183
703	206
704	256
705	172
706	133
707	56
708	166
709	159
710	186
711	137
712	76
713	39
714	120
715	312
716	202
717	215
718	87
719	38
720	111
721	194
722	114
723	56
724	17
725	28
726	10
728	20
731	12
732	116
733	153
734	190
735	152
736	32
737	128
738	227
739	267
740	298
741	273
742	79
743	61
744	182
745	183
746	261
747	190
748	99
749	91
750	209
751	206
752	306
753	178
754	114
755	89
756	212
757	173
758	313
759	161
760	100
761	33
762	173
763	257
764	232
765	69
766	39
767	26
768	19
769	11
770	9
771	6
772	4
773	23
774	149
775	196
776	246
777	179
778	88
779	79
780	233
781	325
782	303
783	130
784	97
785	63
786	176
787	251
788	261
789	168
790	114
791	100
792	191
793	277
794	189
795	130
796	40
797	32
798	228
799	212
800	262
801	208
802	79
803	51
804	110
805	215
806	138
807	97
808	27
809	48
810	16
811	8
814	7
816	104
817	206
818	250
819	255
820	61
821	83
822	200
823	289
824	211
825	225
826	80
827	100
828	204
829	270
830	273
831	249
832	95
833	58
834	182
835	212
836	249
837	182
838	84
839	69
840	155
841	212
842	344
843	148
844	128
845	64
846	110
847	201
848	272
849	115
850	65
851	23
852	20
853	21
854	10
855	5
857	25
858	155
859	180
860	375
861	189
862	101
863	112
864	161
865	290
866	298
867	212
868	187
869	67
870	192
871	309
872	272
873	163
874	87
875	44
876	135
877	277
878	265
879	292
880	96
881	108
882	178
883	340
884	258
885	218
886	98
887	49
888	72
889	192
890	204
891	43
892	55
893	18
894	14
898	10
899	14
900	185
901	231
902	323
903	199
904	122
905	97
906	190
907	262
908	234
909	128
910	51
911	56
912	208
913	213
914	184
915	180
916	38
917	34
918	150
919	256
920	293
921	220
922	47
923	74
924	193
925	261
926	350
927	196
928	100
929	72
930	123
931	241
932	154
933	112
934	31
935	29
936	20
937	21
938	12
939	9
940	10
941	26
942	181
943	232
944	262
945	186
946	127
947	125
948	232
949	206
950	201
951	141
952	56
953	52
954	188
955	217
956	241
957	169
958	86
959	75
960	294
961	267
962	258
963	133
964	106
965	69
966	103
967	248
968	313
969	168
970	84
971	18
972	139
973	169
974	126
975	122
976	46
977	63
978	48
979	28
980	9
981	17
983	25
984	152
985	177
986	191
987	163
988	33
989	90
990	204
991	335
992	213
993	194
994	123
995	88
996	175
997	179
998	226
999	198
1000	78
1001	84
1002	145
1003	209
1004	316
1005	172
1006	97
1007	71
1008	105
1009	133
1010	245
1011	124
1012	87
1013	82
1014	218
1015	343
1016	261
1017	130
1018	72
1019	16
1020	23
1022	17
1023	14
1024	21
1025	24
1026	150
1027	236
1028	308
1029	190
1030	110
1031	110
1032	220
1033	212
1034	261
1035	188
1036	102
1037	125
1038	216
1039	219
1040	253
1041	143
1042	37
1043	56
1044	209
1045	253
1046	317
1047	132
1048	93
1049	100
1050	174
1051	230
1052	294
1053	161
1054	100
1055	80
1056	87
1057	236
1058	204
1059	29
1060	24
1061	6
1062	14
1063	14
1067	9
1068	148
1069	204
1070	244
1071	212
1072	51
1073	85
1074	100
1075	255
1076	269
1077	205
1078	65
1079	75
1080	238
1081	151
1082	277
1083	270
1084	93
1085	42
1086	173
1087	272
1088	298
1089	182
1090	84
1091	69
1092	198
1093	207
1094	232
1095	209
1096	175
1097	57
1098	82
1099	167
1100	180
1101	75
1102	74
1103	17
1104	27
1105	7
1106	15
1107	6
1108	12
1109	24
1110	137
1111	215
1112	230
1113	174
1114	57
1115	80
1116	260
1117	207
1118	261
1119	214
1120	96
1121	97
1122	192
1123	275
1124	316
1125	187
1126	66
1127	59
1128	164
1129	294
1130	283
1131	223
1132	135
1133	109
1134	194
1135	218
1136	256
1137	159
1138	53
1139	22
1140	127
1141	189
1142	115
1143	49
1144	45
1145	15
1151	14
1152	188
1153	213
1154	224
1155	150
1156	56
1157	99
1158	205
1159	198
1160	217
1161	163
1162	163
1163	82
1164	220
1165	248
1166	288
1167	213
1168	82
1169	80
1170	192
1171	213
1172	196
1173	154
1174	61
1175	41
1176	229
1177	230
1178	216
1179	117
1180	133
1181	55
1182	83
1183	135
1184	110
1185	37
1186	43
1187	30
1188	33
1191	11
1192	18
1193	29
1194	255
1195	226
1196	262
1197	203
1198	30
1199	72
1200	186
1201	234
1202	180
1203	151
1204	75
1205	77
1206	121
1207	237
1208	240
1209	206
1210	95
1211	61
1212	121
1213	197
1214	222
1215	177
1216	106
1217	90
1218	210
1219	243
1220	333
1221	211
1222	53
1223	18
1224	56
1225	151
1226	135
1227	131
1228	55
1229	51
1230	41
1231	34
1232	14
1233	39
1234	12
1235	14
1236	151
1237	235
1238	282
1239	171
1240	35
1241	62
1242	164
1243	152
1244	318
1245	175
1246	125
1247	97
1248	246
1249	277
1250	350
1251	240
1252	138
1253	124
1254	177
1255	217
1256	289
1257	194
1258	135
1259	73
1260	172
1261	239
1262	297
1263	229
1264	111
1265	66
1266	156
1267	218
1268	202
1269	68
1270	58
1271	18
1272	5
1273	6
1274	5
1275	9
1277	26
1278	120
1279	212
1280	230
1281	164
1282	62
1283	125
1284	216
1285	202
1286	215
1287	155
1288	78
1289	80
1290	205
1291	226
1292	234
1293	241
1294	129
1295	84
1296	219
1297	255
1298	234
1299	164
1300	81
1301	51
1302	128
1303	181
1304	409
1305	173
1306	96
1307	33
1308	129
1309	141
1310	139
1311	84
1312	69
1313	54
1314	27
1315	14
1316	20
1317	7
1319	14
1320	131
1321	261
1322	358
1323	241
1324	83
1325	111
1326	184
1327	278
1328	232
1329	173
1330	77
1331	75
1332	223
1333	320
1334	194
1335	141
1336	76
1337	72
1338	197
1339	175
1340	217
1341	164
1342	49
1343	85
1344	253
1345	182
1346	234
1347	234
1348	90
1349	32
1350	115
1351	245
1352	180
1353	91
1354	71
1355	55
1356	12
1357	7
1358	5
1359	4
1361	7
1362	108
1363	206
1364	170
1365	252
1366	118
1367	58
1368	195
1369	247
1370	256
1371	167
1372	92
1373	67
1374	183
1375	194
1376	361
1377	228
1378	74
1379	71
1380	117
1381	208
1382	303
1383	164
1384	78
1385	102
1386	226
1387	252
1388	214
1389	154
1390	59
1391	75
1392	100
1393	188
1394	106
1395	39
1396	39
1397	15
1398	4
1399	37
1400	23
1401	31
1402	10
1403	11
1404	137
1405	268
1406	221
1407	177
1408	166
1409	53
1410	162
1411	231
1412	234
1413	140
1414	76
1415	25
1416	185
1417	262
1418	231
1419	201
1420	80
1421	66
1422	233
1423	218
1424	256
1425	199
1426	94
1427	27
1428	183
1429	331
1430	223
1431	211
1432	119
1433	48
1434	183
1435	271
1436	159
1437	60
1438	49
1439	64
1440	8
1441	36
1442	7
1445	21
1446	231
1447	262
1448	227
1449	139
1450	112
1451	155
1452	207
1453	287
1454	309
1455	231
1456	136
1457	75
1458	145
1459	144
1460	174
1461	159
1462	107
1463	102
1464	232
1465	262
1466	228
1467	263
1468	136
1469	60
1470	194
1471	188
1472	204
1473	296
1474	106
1475	108
1476	79
1477	246
1478	245
1479	67
1480	33
1481	28
1482	32
1483	12
1484	6
1485	9
1487	8
1488	137
1489	179
1490	292
1491	164
1492	57
1493	76
1494	216
1495	249
1496	317
1497	203
1498	132
1499	104
1500	262
1501	283
1502	312
1503	156
1504	129
1505	97
1506	213
1507	229
1508	286
1509	153
1510	67
1511	92
1512	205
1513	275
1514	301
1515	170
1516	113
1517	66
1518	55
1519	215
1520	105
1521	41
1522	21
1523	26
1524	26
1525	19
1526	32
1527	5
1528	24
1529	19
1530	89
1531	155
1532	238
1533	167
1534	115
1535	121
1536	216
1537	278
1538	227
1539	171
1540	76
1541	150
1542	238
1543	299
1544	272
1545	277
1546	124
1547	69
1548	143
1549	284
1550	306
1551	203
1552	92
1553	105
1554	172
1555	193
1556	297
1557	146
1558	101
1559	50
1560	164
1561	306
1562	163
1563	87
1564	79
1565	42
1566	43
1571	28
1572	96
1573	248
1574	359
1575	197
1576	85
1577	121
1578	247
1579	265
1580	205
1581	196
1582	79
1583	33
1584	238
1585	253
1586	254
1587	212
1588	147
1589	101
1590	233
1591	250
1592	261
1593	206
1594	145
1595	121
1596	248
1597	214
1598	242
1599	177
1600	76
1601	37
1602	144
1603	215
1604	162
1605	56
1606	46
1607	31
1608	56
1609	22
1610	14
1612	10
1613	48
1614	109
1615	182
1616	247
1617	160
1618	36
1619	47
1620	220
1621	217
1622	255
1623	257
1624	134
1625	98
1626	139
1627	177
1628	204
1629	168
1630	71
1631	54
1632	195
1633	303
1634	237
1635	195
1636	132
1637	51
1638	259
1639	267
1640	288
1641	172
1642	67
1643	43
1644	145
1645	225
1646	127
1647	45
1648	70
1649	19
1650	7
1651	12
1652	6
1653	7
1654	23
1655	31
1656	93
1657	155
1658	167
1659	142
1660	97
1661	41
1662	143
1663	216
1664	217
1665	175
1666	79
1667	55
1668	181
1669	258
1670	273
1671	185
1672	60
1673	59
1674	274
1675	300
1676	340
1677	233
1678	101
1679	76
1680	236
1681	254
1682	250
1683	179
1684	91
1685	97
1686	81
1687	138
1688	116
1689	63
1690	54
1691	24
1692	7
1695	18
1696	6
1697	29
1698	106
1699	129
1700	262
1701	257
1702	54
1703	109
1704	203
1705	240
1706	250
1707	235
1708	92
1709	72
1710	253
1711	244
1712	211
1713	188
1714	71
1715	56
1716	210
1717	351
1718	271
1719	252
1720	98
1721	107
1722	249
1723	303
1724	353
1725	237
1726	111
1727	49
1728	91
1729	223
1730	191
1731	122
1732	60
1733	19
1734	61
1735	31
1736	46
1737	17
1738	22
1739	24
1740	162
1741	246
1742	285
1743	245
1744	59
1745	116
1746	307
1747	239
1748	219
1749	151
1750	51
1751	21
1752	169
1753	249
1754	279
1755	256
1756	97
1757	111
1758	205
1759	266
1760	228
1761	238
1762	111
1763	90
1764	224
1765	215
1766	252
1767	210
1768	140
1769	63
1770	124
1771	237
1772	213
1773	87
1774	48
1775	56
1776	29
1777	24
1781	23
1782	111
1783	174
1784	266
1785	216
1786	67
1787	102
1788	257
1789	271
1790	319
1791	198
1792	69
1793	80
1794	191
1795	258
1796	309
1797	254
1798	110
1799	86
1800	185
1801	187
1802	370
1803	196
1804	156
1805	72
1806	282
1807	253
1808	327
1809	237
1810	102
1811	48
1812	160
1813	228
1814	63
1815	59
1816	25
1817	25
1818	11
1819	36
1820	16
1821	9
1823	16
1824	127
1825	232
1826	250
1827	174
1828	74
1829	108
1830	123
1831	163
1832	202
1833	173
1834	89
1835	86
1836	165
1837	204
1838	198
1839	210
1840	69
1841	67
1842	218
1843	199
1844	230
1845	129
1846	75
1847	62
1848	182
1849	252
1850	212
1851	146
1852	109
1853	104
1854	103
1855	221
1856	124
1857	54
1858	75
1859	44
1860	16
1861	30
1862	27
1863	8
1865	36
1866	112
1867	221
1868	272
1869	193
1870	76
1871	93
1872	190
1873	165
1874	288
1875	160
1876	55
1877	75
1878	133
1879	191
1880	290
1881	201
1882	58
1883	62
1884	146
1885	263
1886	199
1887	226
1888	65
1889	62
1890	223
1891	300
1892	235
1893	205
1894	58
1895	22
1896	88
1897	195
1898	108
1899	55
1900	68
1901	17
1902	22
1903	18
1904	12
1905	10
1906	18
1907	13
1908	99
1909	171
1910	210
1911	178
1912	88
1913	70
1914	188
1915	342
1916	300
1917	173
1918	76
1919	81
1920	198
1921	225
1922	248
1923	166
1924	41
1925	60
1926	162
1927	245
1928	173
1929	198
1930	89
1931	40
1932	177
1933	230
1934	265
1935	190
1936	94
1937	28
1938	139
1939	257
1940	185
1941	112
1942	54
1943	8
1944	36
1945	12
1947	13
1949	15
1950	166
1951	253
1952	320
1953	232
1954	48
1955	56
1956	196
1957	200
1958	244
1959	188
1960	93
1961	46
1962	113
1963	183
1964	214
1965	229
1966	40
1967	57
1968	102
1969	190
1970	233
1971	231
1972	62
1973	62
1974	186
1975	329
1976	293
1977	308
1978	107
1979	45
1980	102
1981	190
1982	202
1983	82
1984	46
1985	11
1986	34
1987	5
1989	8
1991	24
1992	104
1993	229
1994	235
1995	155
1996	39
1997	74
1998	232
1999	266
2000	272
2001	176
2002	59
2003	52
2004	231
2005	272
2006	213
2007	145
2008	89
2009	65
2010	204
2011	272
2012	302
2013	165
2014	144
2015	90
2016	225
2017	299
2018	302
2019	227
2020	133
2021	64
2022	171
2023	207
2024	135
2025	54
2026	30
2027	39
2028	36
2029	46
2030	19
2031	5
2033	43
2034	205
2035	250
2036	235
2037	189
2038	78
2039	98
2040	252
2041	324
2042	333
2043	213
2044	127
2045	77
2046	201
2047	225
2048	269
2049	226
2050	101
2051	102
2052	156
2053	238
2054	205
2055	184
2056	82
2057	57
2058	198
2059	333
2060	241
2061	242
2062	135
2063	43
2064	124
2065	222
2066	165
2067	111
2068	31
2069	19
2070	29
2071	7
2074	16
2075	20
2076	194
2077	154
2078	145
2079	187
2080	88
2081	108
2082	138
2083	226
2084	204
2085	149
2086	38
2087	82
2088	187
2089	159
2090	258
2091	195
2092	99
2093	63
2094	183
2095	270
2096	302
2097	165
2098	104
2099	57
2100	194
2101	232
2102	223
2103	138
2104	78
2105	82
2106	112
2107	183
2108	141
2109	50
2110	41
2113	26
2114	21
2115	5
2117	33
2118	167
2119	275
2120	226
2121	193
2122	94
2123	118
2124	172
2125	220
2126	263
2127	240
2128	56
2129	112
2130	255
2131	223
2132	291
2133	259
2134	195
2135	89
2136	271
2137	271
2138	274
2139	203
2140	64
2141	83
2142	280
2143	261
2144	305
2145	239
2146	73
2147	37
2148	82
2149	229
2150	191
2151	66
2152	63
2153	26
2154	34
2155	32
2156	13
2157	28
2158	17
2159	38
2160	134
2161	244
2162	231
2163	131
2164	43
2165	83
2166	288
2167	277
2168	278
2169	221
2170	105
2171	92
2172	149
2173	219
2174	300
2175	213
2176	115
2177	96
2178	234
2179	247
2180	214
2181	220
2182	90
2183	126
2184	213
2185	232
2186	276
2187	152
2188	95
2189	93
2190	149
2191	351
2192	120
2193	72
2194	46
2195	21
2196	19
2197	18
2198	9
2201	12
2202	122
2203	253
2204	203
2205	203
2206	96
2207	85
2208	215
2209	243
2210	227
2211	161
2212	76
2213	55
2214	179
2215	234
2216	304
2217	173
2218	139
2219	94
2220	270
2221	205
2222	271
2223	237
2224	110
2225	94
2226	173
2227	298
2228	320
2229	170
2230	95
2231	109
2232	90
2233	183
2234	145
2235	50
2236	43
2237	24
2238	24
2239	9
2240	15
2241	13
2242	9
2243	11
2244	122
2245	119
2246	287
2247	215
2248	81
2249	90
2250	161
2251	168
2252	158
2253	95
2254	100
2255	61
2256	227
2257	237
2258	261
2259	136
2260	102
2261	51
2262	126
2263	178
2264	201
2265	130
2266	63
2267	55
2268	155
2269	165
2270	194
2271	273
2272	66
2273	49
2274	175
2275	210
2276	197
2277	119
2278	52
2279	37
2280	51
2281	13
2283	11
2285	12
2286	138
2287	194
2288	329
2289	260
2290	64
2291	63
2292	204
2293	310
2294	185
2295	169
2296	101
2297	60
2298	188
2299	196
2300	200
2301	114
2302	47
2303	58
2304	171
2305	233
2306	330
2307	148
2308	85
2309	101
2310	210
2311	232
2312	335
2313	205
2314	72
2315	50
2316	115
2317	228
2318	144
2319	60
2320	94
2321	29
2322	27
2323	47
2324	23
2325	5
2326	4
2327	38
2328	170
2329	144
2330	268
2331	180
2332	110
2333	71
2334	186
2335	223
2336	276
2337	151
2338	69
2339	40
2340	223
2341	270
2342	182
2343	182
2344	132
2345	63
2346	213
2347	346
2348	257
2349	132
2350	82
2351	44
2352	171
2353	195
2354	224
2355	101
2356	111
2357	79
2358	148
2359	234
2360	145
2361	86
2362	58
2363	21
2364	15
2365	4
2367	22
2368	10
2369	12
2370	166
2371	287
2372	324
2373	187
2374	64
2375	99
2376	269
2377	235
2378	258
2379	190
2380	84
2381	72
2382	100
2383	201
2384	184
2385	162
2386	81
2387	53
2388	218
2389	242
2390	255
2391	154
2392	126
2393	65
2394	194
2395	204
2396	207
2397	262
2398	76
2399	42
2400	94
2401	166
2402	144
2403	37
2404	29
2405	27
2406	17
2407	12
2408	4
2409	23
2411	27
2412	221
2413	284
2414	247
2415	238
2416	85
2417	59
2418	216
2419	192
2420	278
2421	155
2422	58
2423	61
2424	278
2425	258
2426	241
2427	247
2428	141
2429	105
2430	230
2431	306
2432	281
2433	207
2434	103
2435	80
2436	191
2437	193
2438	254
2439	166
2440	61
2441	87
2442	70
2443	213
2444	203
2445	78
2446	51
2447	33
2448	6
2449	11
2450	8
2451	20
2452	8
2453	23
2454	157
2455	235
2456	211
2457	149
2458	78
2459	114
2460	174
2461	211
2462	181
2463	185
2464	58
2465	62
2466	173
2467	199
2468	379
2469	272
2470	133
2471	57
2472	209
2473	250
2474	243
2475	180
2476	92
2477	70
2478	159
2479	215
2480	279
2481	204
2482	51
2483	22
2484	67
2485	143
2486	183
2487	58
2488	25
2489	40
2490	13
2491	9
2495	26
2496	128
2497	219
2498	179
2499	117
2500	76
2501	76
2502	155
2503	371
2504	377
2505	162
2506	109
2507	128
2508	140
2509	163
2510	201
2511	233
2512	141
2513	80
2514	220
2515	266
2516	295
2517	228
2518	95
2519	68
2520	170
2521	224
2522	287
2523	199
2524	77
2525	42
2526	131
2527	171
2528	152
2529	64
2530	58
2531	37
2532	30
2533	13
2534	24
2535	16
2536	5
2537	50
2538	160
2539	336
2540	295
2541	186
2542	81
2543	147
2544	242
2545	187
2546	348
2547	157
2548	54
2549	119
2550	283
2551	329
2552	333
2553	188
2554	69
2555	51
2556	213
2557	253
2558	168
2559	154
2560	80
2561	46
2562	163
2563	205
2564	194
2565	195
2566	83
2567	34
2568	112
2569	230
2570	123
2571	64
2572	32
2573	30
2574	24
2575	27
2576	5
2577	4
2579	10
2580	140
2581	274
2582	149
2583	161
2584	79
2585	122
2586	220
2587	325
2588	219
2589	163
2590	91
2591	55
2592	168
2593	251
2594	286
2595	207
2596	88
2597	86
2598	167
2599	280
2600	288
2601	157
2602	95
2603	71
2604	290
2605	277
2606	411
2607	265
2608	109
2609	92
2610	162
2611	206
2612	116
2613	20
2614	6
2615	17
2616	17
2618	24
2619	21
2620	5
2621	30
2622	206
2623	192
2624	145
2625	157
2626	53
2627	62
2628	185
2629	286
2630	264
2631	222
2632	126
2633	78
2634	157
2635	331
2636	211
2637	111
2638	144
2639	43
2640	126
2641	206
2642	221
2643	177
2644	104
2645	85
2646	185
2647	160
2648	198
2649	165
2650	54
2651	43
2652	141
2653	249
2654	157
2655	100
2656	23
2657	24
2658	13
2659	12
2661	14
2663	18
2664	175
2665	203
2666	290
2667	147
2668	48
2669	100
2670	237
2671	258
2672	290
2673	146
2674	76
2675	84
2676	219
2677	235
2678	214
2679	167
2680	44
2681	65
2682	196
2683	210
2684	270
2685	249
2686	103
2687	46
2688	163
2689	147
2690	51
2691	30
2692	18
2694	9
2695	18
2696	13
2697	16
2701	18
2703	5
2705	4
2768	5


==> data/bpic17-start-end_SORIG.dat <==
x y
13	29
12	13
17	456
14	8
18	201
19	369
20	95
23	13
24	161
25	316
26	262
27	12
30	263
31	302
32	238
36	70
37	328
38	119
41	24
42	18
55	26
54	17
59	422
56	5
60	144
61	286
62	182
63	13
66	61
67	222
68	107
69	13
72	52
73	146
74	217
78	88
79	289
80	115
81	9
84	6
85	27
86	9
98	14
97	23
101	469
96	5
102	150
103	190
104	157
108	171
109	312
110	217
114	130
115	160
116	129
120	103
121	327
122	117
140	12
138	13
139	15
143	395
144	161
145	327
146	101
150	115
151	320
152	152
153	9
156	51
157	157
158	206
162	93
163	343
164	236
165	20
167	5
180	20
185	449
181	21
182	4
186	97
187	447
188	197
192	104
193	388
194	201
195	14
198	138
199	269
200	243
204	122
205	281
206	87
224	14
223	24
227	517
222	13
228	273
229	220
230	229
231	4
234	128
235	235
236	90
240	96
241	290
242	237
243	10
246	72
247	298
248	149
266	13
269	479
265	25
270	127
271	250
272	203
276	140
277	357
278	251
282	105
283	388
284	193
288	125
289	343
290	246
306	11
308	20
307	23
311	571
312	215
313	142
314	240
315	5
318	177
319	354
320	250
324	210
325	310
326	81
330	210
331	252
332	186
335	9
348	11
350	10
349	14
353	276
354	210
355	291
356	133
357	6
360	66
361	392
362	178
366	95
367	250
368	129
372	125
373	491
374	208
377	5
378	10
392	17
391	24
395	522
390	11
396	121
397	140
398	179
402	40
403	204
404	201
408	32
409	282
410	263
411	5
414	94
415	361
416	210
417	9
421	21
433	22
437	419
434	13
432	6
438	69
439	341
440	217
444	60
445	232
446	91
450	163
451	298
452	179
456	148
457	386
458	252
459	14
461	5
474	18
476	8
479	589
475	26
480	192
481	263
482	270
486	70
487	429
488	116
489	5
492	84
493	250
494	178
495	12
498	138
499	214
500	130
501	18
517	22
518	10
521	450
516	13
522	149
523	258
524	192
525	13
527	15
528	79
529	405
530	65
534	77
535	491
536	232
540	151
541	286
542	53
543	5
559	15
563	411
560	12
558	12
564	136
565	431
566	140
567	8
570	169
571	283
572	184
576	134
577	246
578	194
582	142
583	413
584	181
585	4
587	13
600	17
601	17
605	418
602	9
606	163
607	403
608	207
609	6
612	134
613	335
614	97
618	180
619	380
620	112
625	266
626	197
627	5
629	15
642	10
644	18
643	19
647	433
648	232
649	346
650	317
654	106
655	270
656	222
660	144
661	403
662	326
666	105
667	271
668	285
685	32
689	588
686	17
684	10
690	140
691	383
692	151
696	66
697	381
698	165
702	154
703	200
704	199
708	177
709	195
710	239
726	12
727	24
731	597
728	14
732	157
733	175
734	117
738	67
739	385
740	109
744	133
745	456
746	177
750	77
751	354
752	334
756	10
768	16
773	484
769	18
770	19
774	242
775	252
776	297
780	136
781	367
782	137
786	60
787	221
788	148
792	139
793	334
794	328
810	6
815	493
811	26
812	19
816	167
817	234
818	153
822	70
823	377
824	167
828	232
829	323
830	128
834	119
835	339
836	116
840	5
854	12
853	18
857	448
852	10
858	191
859	328
860	162
861	7
864	102
865	221
866	221
870	87
871	306
872	202
876	82
877	370
878	201
896	21
894	18
899	707
895	27
900	192
901	497
902	193
903	9
906	110
907	287
908	190
912	113
913	394
914	131
918	131
919	305
920	52
937	22
938	6
936	18
941	423
942	126
943	259
944	106
948	141
949	339
950	125
954	125
955	322
956	203
960	229
961	277
962	192
966	19
979	18
983	519
978	11
980	19
984	182
985	297
986	177
987	7
990	82
991	350
992	230
996	53
997	22
998	170
1002	30
1003	195
1004	222
1005	13
1008	9
1021	35
1020	10
1022	6
1025	455
1026	93
1027	227
1028	156
1032	165
1033	259
1034	170
1038	157
1039	259
1040	109
1044	123
1045	284
1046	279
1062	7
1064	11
1067	386
1063	18
1068	153
1069	377
1070	195
1071	25
1074	57
1075	440
1076	205
1080	225
1081	295
1082	179
1086	24
1087	273
1088	149
1104	8
1106	12
1109	384
1105	17
1110	137
1111	400
1112	177
1116	78
1117	236
1118	79
1122	24
1123	226
1124	121
1128	118
1129	257
1130	194
1133	4
1134	10
1146	11
1147	18
1151	485
1148	15
1152	187
1153	242
1154	83
1158	123
1159	322
1160	163
1164	164
1165	437
1166	177
1167	15
1170	232
1171	284
1172	202
1173	5
1177	5
1190	10
1189	33
1188	15
1193	568
1194	118
1195	321
1196	199
1200	91
1201	312
1202	185
1203	22
1206	197
1207	276
1208	168
1212	188
1213	222
1214	229
1215	4
1232	8
1230	8
1231	19
1235	385
1236	152
1237	273
1238	166
1242	114
1243	223
1244	110
1248	88
1249	316
1250	209
1251	13
1254	103
1255	447
1256	152
1274	12
1273	43
1272	9
1277	581
1278	152
1279	161
1280	175
1284	232
1285	127
1286	270
1289	6
1290	114
1291	208
1292	144
1296	229
1297	215
1298	255
1316	13
1315	10
1319	321
1314	8
1320	211
1321	261
1322	179
1326	140
1327	367
1328	104
1332	120
1333	193
1334	159
1338	110
1339	270
1340	243
1347	5
1351	7
1357	22
1356	12
1361	440
1358	12
1362	252
1363	314
1364	176
1365	5
1368	118
1369	308
1370	179
1374	108
1375	324
1376	125
1380	124
1381	166
1382	209
1386	41
1398	9
1399	21
1403	309
1400	7
1404	107
1405	311
1406	82
1407	14
1410	177
1411	240
1412	114
1415	9
1416	119
1417	314
1418	116
1422	237
1423	272
1424	143
1429	11
1441	23
1442	11
1440	9
1445	505
1446	212
1447	352
1448	261
1452	147
1453	308
1454	156
1458	185
1459	301
1460	136
1461	10
1464	124
1465	322
1466	61
1467	5
1470	5
1484	14
1482	19
1483	29
1487	686
1488	167
1489	316
1490	180
1491	5
1494	126
1495	250
1496	154
1500	80
1501	429
1502	223
1506	86
1507	307
1508	134
1512	5
1526	18
1524	27
1525	27
1529	738
1530	68
1531	285
1532	140
1536	62
1537	283
1538	146
1542	134
1543	259
1544	197
1545	5
1548	142
1549	210
1550	195
1567	26
1571	547
1568	8
1566	11
1572	198
1573	445
1574	180
1578	155
1579	234
1580	166
1584	147
1585	297
1586	115
1590	200
1591	139
1592	80
1609	24
1610	14
1613	523
1608	17
1614	173
1615	244
1616	140
1620	135
1621	128
1622	223
1626	80
1627	332
1628	10
1632	74
1633	272
1634	218
1650	12
1651	23
1655	605
1652	21
1656	115
1657	365
1658	169
1662	76
1663	351
1664	206
1668	116
1669	202
1670	215
1674	60
1675	297
1676	211
1694	17
1693	24
1697	560
1692	12
1698	65
1699	117
1700	242
1704	100
1705	358
1706	334
1710	68
1711	362
1712	109
1716	106
1717	12
1718	103
1735	26
1734	14
1739	503
1736	16
1740	172
1741	313
1742	126
1745	12
1746	117
1747	227
1748	164
1752	107
1753	197
1754	108
1758	85
1759	318
1760	333
1761	11
1777	18
1776	20
1781	450
1778	9
1782	148
1783	346
1784	196
1788	106
1789	365
1790	184
1794	94
1795	305
1796	159
1800	74
1801	185
1802	219
1818	11
1820	13
1819	19
1823	552
1824	179
1825	164
1826	200
1827	9
1830	118
1831	275
1832	189
1836	227
1837	432
1838	239
1842	46
1843	254
1844	214
1860	11
1861	24
1862	10
1865	402
1866	178
1867	212
1868	26
1872	163
1873	162
1874	158
1878	138
1879	307
1880	108
1884	120
1885	182
1886	209
1904	18
1903	27
1902	13
1907	592
1908	85
1909	367
1910	134
1914	107
1915	278
1916	279
1920	149
1921	344
1922	119
1926	138
1927	368
1928	136
1945	22
1946	15
1944	12
1949	480
1950	104
1951	366
1952	139
1956	100
1957	258
1958	275
1962	166
1963	331
1964	162
1968	97
1969	236
1970	330
1971	13
1973	5
1986	9
1987	30
1988	18
1991	567
1992	116
1993	473
1994	130
1995	4
1998	77
1999	316
2000	145
2004	99
2005	351
2006	268
2010	176
2011	384
2012	194
2015	4
2016	4
2029	29
2030	14
2028	14
2033	547
2034	60
2035	311
2036	244
2039	21
2040	198
2041	211
2042	132
2046	167
2047	296
2048	216
2049	7
2052	141
2053	227
2054	239
2071	18
2072	11
2070	16
2075	534
2076	310
2077	406
2078	144
2082	190
2083	275
2084	162
2085	25
2088	239
2089	392
2090	160
2094	151
2095	383
2096	239
2112	9
2114	13
2117	363
2113	18
2118	252
2119	380
2120	201
2121	9
2123	9
2124	194
2125	221
2126	103
2130	86
2131	241
2132	257
2133	24
2136	115
2137	342
2138	103
2155	27
2159	340
2156	4
2160	134
2161	149
2162	124
2166	70
2167	262
2168	255
2172	160
2173	247
2174	252
2178	129
2179	399
2180	173
2196	23
2197	17
2201	537
2198	11
2202	254
2203	250
2204	158
2208	141
2209	350
2210	142
2214	166
2215	216
2216	238
2217	7
2220	89
2221	299
2222	70
2225	6
2239	24
2238	16
2240	19
2243	590
2244	179
2245	367
2246	131
2250	85
2251	240
2252	103
2253	17
2256	130
2257	270
2258	93
2259	11
2262	180
2263	70
2264	131
2265	13
2280	8
2282	15
2281	33
2285	516
2286	177
2287	147
2288	202
2292	196
2293	124
2294	212
2297	5
2298	73
2299	359
2300	183
2304	129
2305	296
2306	176
2311	21
2313	13
2323	30
2324	13
2322	19
2327	686
2328	251
2329	192
2330	246
2334	140
2335	271
2336	250
2340	189
2341	319
2342	142
2346	49
2347	263
2348	216
2359	5
2364	19
2365	18
2369	470
2366	7
2370	241
2371	468
2372	131
2375	6
2376	91
2377	406
2378	116
2379	4
2382	130
2383	309
2384	6
2388	156
2389	246
2390	232
2407	18
2408	16
2406	17
2411	616
2412	237
2413	319
2414	163
2418	82
2419	281
2420	157
2424	201
2425	292
2426	5
2430	184
2431	139
2432	221
2448	14
2449	33
2453	745
2450	19
2454	234
2455	219
2456	116
2460	103
2461	326
2462	101
2466	118
2467	535
2468	143
2472	135
2473	335
2474	211
2478	5
2491	17
2492	13
2495	451
2490	15
2496	135
2497	380
2498	205
2502	121
2503	388
2504	63
2505	16
2508	184
2509	309
2510	301
2514	145
2515	248
2516	198
2517	22
2519	5
2533	26
2534	9
2537	437
2532	5
2538	154
2539	338
2540	247
2544	96
2545	219
2546	275
2550	152
2551	239
2552	119
2556	174
2557	239
2558	111
2574	12
2579	551
2576	18
2575	24
2580	175
2581	332
2582	186
2586	125
2587	257
2588	100
2592	158
2593	319
2594	112
2598	164
2599	202
2600	184
2606	13
2616	11
2618	12
2617	32
2621	594
2622	218
2623	312
2624	144
2628	122
2629	439
2630	150
2634	212
2635	361
2636	204
2640	171
2641	240
2642	131
2648	5
2660	9
2663	291
2659	25
2664	111
2665	406
2666	173
2670	201
2671	416
2672	264
2676	73
2677	332
2678	145
2682	96
2683	315
2684	137
2701	8
2705	262
2702	10
2700	13
2706	155
2707	385
2708	169
2711	5
2712	122
2713	282
2715	19
2718	130
2719	378
2720	110
2724	140
2725	222
2726	214
2742	13
2743	20
2747	482
2744	9
2748	215
2749	278
2750	93
2754	98
2755	292
2756	226
2760	183
2761	398
2762	191
2766	100
2767	293
2768	193
2784	15
2785	28
2786	14
2789	565
2790	146
2791	307
2792	270
2793	9
2796	54
2797	194
2798	198
2802	139
2803	250
2804	249
2808	138
2809	309
2810	167
2811	7
2813	17
2827	26
2828	12
2831	551
2826	13
2832	175
2833	332
2834	165
2838	97
2839	321
2840	252
2844	64
2845	279
2846	97
2850	127
2851	263
2852	120
2869	19
2870	6
2873	402
2868	21
2874	212
2875	296
2876	266
2880	162
2881	269
2882	187
2886	164
2887	279
2888	260
2892	165
2893	153
2894	115
2910	18
2912	14
2915	536
2911	28
2916	224
2917	261
2918	176
2921	11
2922	90
2923	379
2924	255
2928	78
2929	435
2930	77
2934	102
2935	197
2936	209
2953	26
2957	412
2952	9
2954	12
2958	191
2959	277
2960	140
2964	207
2965	260
2966	160
2970	40
2971	366
2972	208
2976	66
2977	276
2978	63
2984	7
2996	8
2994	16
2995	20
2999	410
3000	162
3001	364
3002	376
3005	9
3006	143
3007	315
3008	135
3012	138
3013	283
3014	110
3018	164
3019	426
3020	153
3038	17
3037	18
3041	546
3036	14
3042	252
3043	110
3044	263
3048	104
3049	319
3050	201
3054	28
3055	277
3056	225
3060	144
3061	278
3062	170
3065	5
3079	17
3080	10
3083	462
3078	13
3084	79
3085	267
3086	184
3090	136
3091	483
3092	144
3093	7
3096	228
3097	451
3098	193
3102	148
3103	312
3104	194
3120	19
3121	23
3122	14
3125	571
3126	134
3127	213
3128	173
3132	118
3133	329
3134	140
3138	107
3139	253
3140	183
3144	66
3145	363
3146	113
3147	5
3164	17
3162	10
3163	24
3167	457
3168	180
3169	388
3170	189
3171	9
3174	52
3175	314
3176	195
3180	128
3181	291
3182	169
3186	128
3187	212
3188	280
3192	9
3205	19
3206	9
3209	397
3204	15
3210	263
3211	282
3212	224
3213	4
3215	9
3216	113
3217	379
3218	247
3222	117
3223	238
3224	145
3225	5
3228	52
3229	114
3230	103
3246	11
3247	23
3248	15
3251	525
3252	257
3253	257
3254	96
3258	80
3259	296
3260	213
3264	105
3265	245
3266	167
3270	249
3271	450
3272	197
3276	9
3278	15
3289	28
3288	4
3293	442
3290	12
3294	118
3295	322
3296	34
3300	81
3301	337
3302	82
3306	108
3307	174
3308	94
3312	54
3313	278
3314	147
3318	5
3330	23
3335	600
3332	16
3331	22
3336	202
3337	344
3338	120
3339	4
3341	21
3342	85
3343	327
3344	127
3345	9
3348	182
3349	488
3350	167
3354	76
3355	221
3356	148
3374	12
3373	16
3377	432
3372	9
3378	164
3379	335
3380	118
3384	58
3385	296
3386	224
3390	104
3391	310
3392	192
3396	109
3397	225
3398	118
3416	12
3414	14
3419	280
3420	180
3421	430
3422	133
3423	21
3426	209
3427	479
3428	210
3432	130
3433	252
3434	268
3435	45
3438	110
3439	334
3440	84
3457	21
3461	528
3456	15
3458	16
3462	120
3463	338
3464	133
3468	150
3469	278
3470	137
3471	9
3474	92
3475	303
3476	193
3477	24
3480	30
3481	310
3482	243
3485	5
3499	28
3500	13
3498	17
3503	553
3504	198
3505	427
3506	169
3510	58
3511	499
3512	70
3516	104
3517	219
3518	170
3522	112
3523	277
3524	76
3542	6
3541	28
3545	452
3540	11
3546	78
3547	229
3548	131
3552	110
3553	306
3554	185
3557	9
3558	101
3559	281
3560	175
3564	186
3565	409
3566	128
3584	12
3582	18
3583	18
3587	503
3588	176
3589	356
3590	143
3594	256
3595	266
3596	107
3597	16
3600	64
3601	308
3602	62
3606	131
3607	341
3608	211
3609	6
3625	22
3629	395
3624	13
3626	11
3630	115
3631	417
3632	151
3636	159
3637	136
3638	142
3642	52
3643	364
3644	205
3648	149
3649	318
3650	81
3667	20
3671	392
3666	14
3668	9
3672	177
3673	299
3674	217
3678	133
3679	337
3680	209
3684	154
3685	428
3686	225
3690	124
3691	246
3692	122
3709	27
3713	605
3710	18
3708	7
3714	94
3715	428
3716	336
3719	10
3720	169
3721	377
3722	178
3726	75
3727	241
3728	56
3732	159
3733	262
3734	89
3735	18
3737	11
3745	9
3751	27
3752	12
3750	17
3755	625
3756	220
3757	332
3758	258
3761	9
3762	150
3763	300
3764	160
3768	74
3769	241
3770	193
3774	135
3775	358
3776	179
3777	11
3780	27
3793	22
3792	6
3797	241
3798	60
3799	338
3800	110
3804	146
3805	270
3806	98
3807	5
3810	179
3811	199
3812	145
3816	189
3817	168
3818	208
3835	17
3836	13
3839	501
3834	16
3840	150
3841	328
3842	263
3846	100
3847	208
3848	124
3852	105
3853	160
3854	280
3855	13
3858	143
3859	288
3860	200
3877	36
3881	623
3876	13
3878	13
3882	195
3883	333
3884	203
3888	124
3889	168
3890	173
3891	5
3894	192
3895	326
3896	247
3900	158
3901	302
3902	212
3905	12
3918	17
3919	24
3920	20
3923	646
3924	96
3925	283
3926	232
3927	5
3930	107
3931	173
3932	174
3936	112
3937	271
3938	169
3942	84
3943	195
3944	152
3960	11
3962	13
3965	519
3961	24
3966	129
3967	216
3968	142
3972	97
3973	381
3974	215
3978	107
3979	392
3980	203
3981	9
3984	98
3985	91
3986	136
3990	9
4002	5
4003	27
4007	363
4004	10
4008	230
4009	388
4010	78
4011	22
4014	112
4015	120
4016	135
4020	113
4021	227
4022	229
4023	6
4026	36
4027	251
4028	205
4029	5
4044	13
4045	35
4046	21
4049	759
4050	119
4051	212
4052	132
4056	227
4057	31
4058	139
4062	247
4063	250
4064	163
4068	91
4069	229
4070	181
4087	33
4086	16
4088	14
4091	551
4092	220
4093	365
4094	246
4095	8
4098	27
4099	274
4100	200
4104	160
4105	363
4106	207
4110	16
4111	270
4112	241
4130	6
4129	10
4133	291
4128	13
4134	60
4135	232
4136	156
4140	42
4141	321
4142	75
4143	18
4146	135
4147	221
4148	159
4152	130
4153	274
4154	326
4171	20
4175	441
4170	13
4172	10
4176	105
4177	314
4178	251
4182	61
4183	314
4184	193
4188	108
4189	254
4190	138
4191	5
4194	128
4195	292
4196	181
4213	32
4212	14
4217	720
4214	17
4218	141
4219	149
4220	177
4224	152
4225	167
4226	130
4230	160
4231	325
4232	172
4236	122
4237	364
4238	152
4255	19
4254	19
4259	511
4256	15
4260	188
4261	188
4262	190
4266	84
4267	382
4268	231
4272	82
4273	232
4274	196
4278	132
4279	379
4280	267
4284	13
4297	26
4296	15
4301	422
4302	152
4303	251
4304	153
4308	61
4309	147
4310	152
4314	118
4315	311
4316	197
4317	14
4320	146
4321	310
4322	157
4328	29
4338	8
4339	33
4340	6
4343	537
4344	208
4345	322
4346	192
4350	151
4351	388
4352	247
4356	109
4357	338
4358	65
4362	121
4363	335
4364	215
4365	9
4381	32
4380	9
4385	476
4382	6
4386	54
4387	411
4388	98
4392	187
4393	197
4394	237
4395	6
4398	97
4399	440
4400	177
4404	97
4405	287
4406	147
4410	24
4424	13
4422	15
4427	458
4423	15
4428	152
4429	289
4430	91
4434	114
4435	177
4436	66
4440	120
4441	337
4442	159
4446	167
4447	207
4448	210
4466	16
4469	538
4465	22
4464	16
4470	159
4471	229
4472	103
4476	123
4477	163
4478	199
4479	4
4482	94
4483	374
4484	139
4488	51
4489	329
4490	218
4491	5
4497	5
4507	28
4511	455
4506	7
4508	4
4512	130
4513	343
4514	163
4518	77
4519	391
4520	256
4521	5
4523	16
4524	132
4525	340
4526	142
4527	11
4530	71
4531	220
4532	161
4550	8
4553	508
4549	27
4548	17
4554	232
4555	326
4556	220
4560	127
4561	302
4562	295
4566	176
4567	314
4568	126
4569	6
4572	112
4573	357
4574	97
4577	15
4585	9
4590	18
4595	507
4591	20
4592	16
4596	115
4597	247
4598	171
4602	132
4603	380
4604	164
4605	9
4608	106
4609	236
4610	273
4614	125
4615	320
4616	224
4632	9
4633	17
4634	14
4637	371
4638	126
4639	180
4640	65
4644	132
4645	254
4646	117
4647	4
4650	99
4651	343
4652	208
4653	6
4656	86
4657	241
4658	18
4676	14
4675	27
4679	586
4674	19
4680	283
4681	423
4682	201
4685	5
4686	128
4687	272
4688	231
4692	122
4693	318
4694	294
4698	120
4699	198
4700	118
4704	7
4716	12
4721	346
4717	14
4718	5
4722	130
4723	295
4724	140
4728	142
4729	189
4730	179
4734	158
4735	206
4736	167
4740	129
4741	219
4742	122
4758	13
4760	4
4763	208
4759	8
4764	160
4765	280
4766	229
4767	5
4769	5
4770	93
4771	225
4772	118
4776	167
4777	433
4778	121
4782	156
4783	218
4784	168
4785	5
4801	26
4800	13
4805	440
4806	152
4807	305
4808	92
4811	5
4812	128
4813	301
4814	167
4818	143
4819	262
4820	265
4821	5
4824	170
4825	285
4826	240
4827	10
4830	7
4844	12
4843	25
4842	16
4847	491
4848	85
4849	308
4850	258
4851	4
4854	127
4855	263
4856	246
4860	132
4861	188
4862	175
4863	5
4866	65
4867	297
4868	114
4884	10
4886	13
4885	29
4889	551
4890	159
4891	323
4892	276
4896	204
4897	268
4898	214
4902	142
4903	406
4904	204
4908	27
4909	267
4910	118
4921	5
4928	9
4931	455
4927	25
4926	17
4932	141
4933	365
4934	149
4938	202
4939	284
4940	174
4944	31
4945	375
4946	125
4950	100
4951	210
4952	171
4968	9
4969	29
4973	334
4974	183
4975	350
4976	296
4977	7
4979	12
4980	111
4981	363
4982	111
4983	17
4986	70
4987	274
4988	167
4992	92
4993	309
4994	259
5010	11
5015	428
5011	23
5012	15
5016	195
5017	293
5018	241
5022	143
5023	224
5024	143
5028	146
5029	346
5030	207
5031	46
5034	103
5035	307
5036	238
5040	7
5052	16
5057	366
5054	11
5053	17
5058	161
5059	378
5060	184
5061	9
5064	208
5065	355
5066	32
5067	6
5069	4
5070	163
5071	287
5072	83
5077	83
5078	105
5081	9
5096	15
5099	317
5094	6
5095	16
5100	135
5101	315
5102	72
5106	207
5107	220
5108	165
5112	78
5113	242
5114	113
5115	12
5118	131
5119	303
5120	133
5137	25
5136	15
5141	547
5138	11
5142	85
5143	270
5144	177
5145	14
5148	105
5149	353
5150	217
5154	199
5155	304
5156	111
5157	8
5160	93
5161	305
5162	237
5179	29
5178	13
5183	527
5180	11
5184	298
5185	351
5186	151
5189	15
5190	207
5191	261
5192	111
5196	198
5197	252
5198	18
5202	132
5203	303
5204	149
5221	12
5225	162
5222	5
5226	165
5227	283
5228	66
5232	110
5233	348
5234	219
5235	4
5238	181
5239	293
5240	212
5244	54
5245	13

